The relic galaxy NGC~1277 rules out intermediate-age stellar populations origin of CO-strong absorptions in massive early-type galaxies

Massive Early-Type Galaxies (ETGs) show several strong CO absorption features in their H- and K-band spectra that cannot be explained by state-of-the-art stellar population models. For many years, the disagreement has been attributed to the presence of intermediate-age stellar components that are dominated by stars in the Asymptotic Giant Branch (AGB) phase. However, no robust evidence of this scenario has been provided so far. One way to test this claim is by comparison of CO indices for ETGs and for relic galaxies. Lacking the intermediate-age stellar populations, relic galaxies provide us with a unique opportunity to address the origin of strong CO absorptions in ETGs. Here, we utilize the prototype relic galaxy NGC 1277 and compare the CO absorption features of this galaxy with the ones of a representative sample of massive ETGs. We show that the CO lines in both systems have similar strengths, significantly stronger than the predictions of stellar population synthesis models. We conclude that intermediate-age stellar populations in massive ETGs are not the culprit of the strong CO absorptions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
